Efficient Training of Deep Convolutional Neural Networks by Augmentation in Embedding Space

Recent advances in the field of artificial intelligence have been made possible by deep neural networks. In applications where data are scarce, transfer learning and data augmentation techniques are commonly used to improve the generalization of deep learning models. However, fine-tuning a transfer model with data augmentation in the raw input space has a high computational cost to run the full network for every augmented input. This is particularly critical when large models are implemented on embedded devices with limited computational and energy resources. In this work, we propose a method that replaces the augmentation in the raw input space with an approximate one that acts purely in the embedding space. Our experimental results show that the proposed method drastically reduces the computation, while the accuracy of models is negligibly compromised.

==> notes.txt <==



%% THIS IS FOR ISQED PAPER:
DONE >> embedding is one vector, embeddings are many of these vectors
DONE >>  Equation numbers are tricky
DONE >> nonlinear (not non-linear)
DONE >> conv and FC?
DONE >> Overfitting (not over-fitting)
DONE >> meta-learning and transfer learning dashes
DONE >> high-level
fully connected should be replaced with fc
the first time we mentioned batch norm, relu 
train set vs. training set vs. training dataset
pre-trained 
Status-quo: read David's suggestions
DONE >> feature generator = feature network

? the cloud vs. cloud
? training is done in/on the cloud? 





Good terms to use:
demand
SoC
MCMM
Despite similarity



Correct use of terms:
state-of-the-art when used as an adjective, but "state of the art" when used as a noun. 
Consistent: alpha, beta, and gamma. 
HSPICE (not Hspice)
Don't use precharacterization. Just use characterization 
Logic cell, and not logic gate. 
multi-input
parallelization sometimes is misspelled
Single-hidden-layer (check)


Title:
For title, you can use linebreaks \\ within to get better formatting as desired
Do not put math or special symbols in the title.


Abstract: 
% 1. State the problem
% 2. Say why it’s an interesting problem
% 3. Say what your solution achieves
% 4. Say what follows from your solution 
% Avoid acronyms in the abstract unless the acronym is commonly understood and used multiple times in the abstract. If an acronym is used in the abstract, it must be spelled out (defined) in the abstract, and then spelled out again the first time it is used in the body of the paper.

Figures and Tables: 
There should be a dot at the end of figures and tables captions. 

